Predicting Void Points in Self-Occluding Forest Volumes

Synthetic Aperture Imaging (SAI) enables drones to observe forest canopies by warping and averaging multiple displaced views at a common depth. However, occlusion is suppressed rather than eliminated, causing poorly observed regions to appear occupied and leading to systematic biomass overestimation. The Deep Forest project cannot distinguish reconstruction artifacts from real vegetation because its training data relies on measured reflectance points, excluding empty space and preventing the network from learning explicit occupancy boundaries. This thesis addresses the problem by modifying training labels rather than the imaging process. Each simulated scene is rendered twice: as a 9x9 grid of top-down captures for focal-stack generation and as 550 depth-clipped slabs derived from scene geometry to provide occupancy labels, explicitly representing void space as a negative class. A Gazebo pipeline generates procedural forest stands containing 80-200 trees across three species. A pretrained Pix2Pix model translates rendered RGB images into a synthetic near-infrared band, and Light Field Rendering produces aligned focal stacks of 550 planes across three channels. Four architectures were evaluated on a held-out scene. The plain 2D U-Net achieved an IoU of 0.6290, outperforming the volumetric 3D U-Net (0.5707). Established reconstruction methods performed substantially worse: COLMAP achieved 0.3446 and DepthAnything3 0.2959, both after their respective optimal dilation sweeps. An RGB-input variant of the volumetric architecture achieved the highest IoU of 0.6514 without dilation or per-scene calibration. These results highlight the limitations of conventional reconstruction methods, which recover visible surfaces but struggle to infer occupancy within closed canopies.

==> resources/images/error_metrics.json <==
{
    "mse_original": 0.32427850365638733,
    "mse_matched": 0.016954729333519936
}

==> resources/tables/all_models_evaluation.csv <==
model,tp,tn,fp,fn,accuracy,precision,recall,f1_score,specificity,balanced_accuracy,negative_predictive_value,iou,dice,scene,num_images_evaluated,num_predictions_skipped,pred_threshold,gt_threshold
ZS_predicted_v1,31787310,93644178,7867071,10880641,0.8699693714488637,0.8016090328077495,0.7449926526821032,0.7722645660718163,0.9225005004125207,0.833746576547312,0.8959037565996646,0.6290154578343707,0.7722645660718164,Scene_201,550,0,128,0
ZS_predicted_v2,28772149,91533898,9977351,13895802,0.8344202700528232,0.7425166518277655,0.674326943892853,0.7067808841129158,0.9017118684058355,0.7880194061493442,0.8681984108842196,0.5465283302962152,0.7067808841129158,Scene_201,550,0,128,0
ZS_predicted_v3,29021280,93326747,8184502,13646671,0.8485830619118431,0.7800206967830968,0.6801657759473849,0.726678944628768,0.9193734479614175,0.7997696119544012,0.8724293263210492,0.5706957735155863,0.726678944628768,Scene_201,550,0,128,0
ZS_predicted_v3_before_hpo,26864200,95014118,6497131,15803751,0.8453252480246803,0.8052496466642772,0.6296107352331027,0.7066803550768768,0.9359959505571643,0.7828033428951335,0.8573898673326772,0.5464081194861019,0.7066803550768769,Scene_201,550,0,128,0


==> resources/tables/evaluation_results.csv <==
version,accuracy,precision,recall,f1_score,specificity,balanced_accuracy,negative_predictive_value,iou,dice,tp,tn,fp,fn
v1,0.8699693714488637,0.8016090328077495,0.7449926526821032,0.7722645660718163,0.9225005004125207,0.833746576547312,0.8959037565996646,0.6290154578343707,0.7722645660718164,31787310,93644178,7867071,10880641
v2,0.8344202700528232,0.7425166518277655,0.674326943892853,0.7067808841129158,0.9017118684058355,0.7880194061493442,0.8681984108842196,0.5465283302962152,0.7067808841129158,28772149,91533898,9977351,13895802
v3,0.8485830619118431,0.7800206967830968,0.6801657759473849,0.726678944628768,0.9193734479614175,0.7997696119544012,0.8724293263210492,0.5706957735155863,0.726678944628768,29021280,93326747,8184502,13646671
v3_before_hpo,0.8453252480246803,0.8052496466642772,0.6296107352331027,0.7066803550768768,0.9359959505571643,0.7828033428951335,0.8573898673326772,0.5464081194861019,0.7066803550768769,26864200,95014118,6497131,15803751


==> resources/tables/testing_evaluation.csv <==
version,scene,trees,regime,layers,accuracy,precision,recall,f1_score,specificity,balanced_accuracy,negative_predictive_value,iou,dice,tp,tn,fp,fn
v1,Scene_301,150,full,550,0.8436060471968218,0.7788737965018151,0.7279361113582143,0.7525439801090125,0.8997280842688452,0.8138320978135298,0.8720567691188955,0.6032629352133597,0.7525439801090125,34286759,87343686,9734184,12814571
v1,Scene_301,150,trimmed,491,0.8259950859240748,0.7815744850825863,0.7279361113582143,0.7538023154647379,0.882589012654045,0.8052625620061297,0.8489629180412356,0.6048818135509932,0.753802315464738,34286759,72029302,9582072,12814571
v1,Scene_302,175,full,550,0.8294280797784979,0.7966355234087715,0.7181156154780046,0.755340457607794,0.893870340992229,0.8059929782351167,0.8456176933705017,0.6068651160268675,0.755340457607794,37963019,81623258,9691169,14901754
v1,Scene_302,175,trimmed,511,0.8190913638956626,0.8026858956531693,0.7181156154780046,0.7580493204057198,0.8849195379239702,0.8015175767009874,0.828044641788009,0.6103699066804803,0.7580493204057198,37963019,71758843,9331968,14901754
v1,Scene_303,200,full,550,0.7801274386319247,0.8083377141567983,0.6864254291672021,0.7424100130248459,0.8604622096986775,0.7734438194329398,0.7619408205995737,0.5903434511358857,0.742410013024846,45683408,66794742,10831842,20869208
v1,Scene_303,200,trimmed,490,0.7615983067726603,0.8240594269920407,0.6864254291672021,0.7489718861142372,0.8424241199352276,0.7644247745512148,0.7141734102456546,0.5986850957232999,0.7489718861142373,45683408,52144321,9753623,20869208
v1,pooled,,full,1650,0.8177205218690814,0.7958221390901208,0.7082277999027845,0.7494742668705797,0.8862592200739315,0.797243509988358,0.8291330818326027,0.5993273445041652,0.7494742668705798,117933186,235761686,30257195,48585533
v1,pooled,,trimmed,1492,0.802481531138075,0.8044509073750317,0.7082277999027845,0.7532789263429235,0.8723613244229259,0.7902945621628552,0.8013007909491359,0.6042080640646333,0.7532789263429234,117933186,195932466,28667663,48585533
v2,Scene_301,150,full,550,0.8183873818137429,0.7243481637929658,0.7168893107689316,0.7205994363366505,0.8676333545431106,0.7922613326560211,0.8633200567002486,0.5632320766479377,0.7205994363366505,33766440,84227998,12849872,13334890
v2,Scene_301,150,trimmed,491,0.7970936885919202,0.7254085391541708,0.7168893107689316,0.7211237646757324,0.8433829823769418,0.7801361465729366,0.8377050370662359,0.5638729884544978,0.7211237646757324,33766440,68829644,12781730,13334890
v2,Scene_302,175,full,550,0.8100599947842685,0.7686231295206202,0.689544737097424,0.7269396698495821,0.8798300404381884,0.7846873887678062,0.8303712317973823,0.5710174550515535,0.7269396698495821,36452626,80341176,10973251,16412147
v2,Scene_302,175,trimmed,511,0.7959153610199632,0.7693875710877677,0.689544737097424,0.7272813789307038,0.8652605657131731,0.7774026514052985,0.810432567476369,0.5714392536503207,0.7272813789307039,36452626,70164681,10926130,16412147
v2,Scene_303,200,full,550,0.7875814403187145,0.7910445367119795,0.733598751399945,0.7612394177162514,0.8338631260651634,0.7837309387325542,0.7849893752878833,0.6145169846402837,0.7612394177162514,48822916,64729946,12896638,17729700
v2,Scene_303,200,trimmed,490,0.7685999189104352,0.8027881690232184,0.733598751399945,0.7666355272952663,0.8062331440281765,0.7699159477140607,0.7378576894767258,0.6215806797272633,0.7666355272952662,48822916,49904174,11993770,17729700
v2,pooled,,full,1650,0.805342938972242,0.7642568689026548,0.7148864867258558,0.7387477432622024,0.8619655835632208,0.7884260351445382,0.8284650347952857,0.5857256066862929,0.7387477432622025,119041982,229299120,36719761,47476737
v2,pooled,,trimmed,1492,0.7873322458752998,0.7692852742767824,0.7148864867258558,0.7410889513840949,0.8410435908520782,0.777965038788967,0.7991467388741179,0.5886745947609852,0.7410889513840949,119041982,188898499,35701630,47476737
v3,Scene_301,150,full,550,0.8302451255104758,0.7730271538007454,0.6800447885441876,0.7235609910642029,0.9031210099685953,0.7915828992563915,0.8533208076277031,0.5668590398748907,0.723560991064203,32031014,87673064,9404806,15070316
v3,Scene_301,150,trimmed,491,0.8098468819363782,0.7730271538007454,0.6800447885441876,0.7235609910642029,0.8847610873454967,0.7824029379448422,0.8273275200796582,0.5668590398748907,0.723560991064203,32031014,72206568,9404806,15070316
v3,Scene_302,175,full,550,0.8148269306529652,0.8298208631642634,0.6226704879636956,0.7114740633569904,0.9260722952354505,0.7743713915995731,0.8091358725189262,0.5521612278993702,0.7114740633569903,32917334,84563761,6750666,19947439
v3,Scene_302,175,trimmed,511,0.8006944600383363,0.8298211769516399,0.6226704879636956,0.7114741786903185,0.9167519609589303,0.7697112244613129,0.7884404819768505,0.552161366830168,0.7114741786903185,32917334,74340160,6750651,19947439
v3,Scene_303,200,full,550,0.7882005310058594,0.8513595572781569,0.6556257833651498,0.7407812957591532,0.9018625758412865,0.7787441796032182,0.7533668606831156,0.5882864456065657,0.7407812957591531,43633611,70008511,7618073,22919005
v3,Scene_303,200,trimmed,490,0.7622666728739835,0.8513612018047833,0.6556257833651498,0.7407819182950869,0.8769268652929733,0.7662763243290616,0.7031177551256348,0.5882872308282838,0.740781918295087,43633611,54279970,7617974,22919005
v3,pooled,,full,1650,0.8110908623897668,0.820381138059812,0.652070587931919,0.7266063825116159,0.9106321141167419,0.7813513510243304,0.8069946183599171,0.5706062701529475,0.7266063825116159,108581959,242245336,23773545,57936760
v3,pooled,,trimmed,1492,0.7910860307095198,0.8203818446683584,0.652070587931919,0.726606659662179,0.8941521934744748,0.7731113907031969,0.7761014617450351,0.5706066119910884,0.7266066596621791,108581959,200826698,23773431,57936760
v3_before_hpo,Scene_301,150,full,550,0.8209669425270775,0.7695748349493398,0.6451387678437106,0.7018841973421971,0.90627722878551,0.7757079983146102,0.8403494744235287,0.5406945943537067,0.7018841973421971,30386894,87979463,9098407,16714436
v3_before_hpo,Scene_301,150,trimmed,491,0.7994544190447588,0.769576374675062,0.6451387678437106,0.7018848377286118,0.888516421742881,0.7668275947932959,0.8126761438813213,0.540695354409452,0.7018848377286118,30386894,72513046,9098328,16714436
v3_before_hpo,Scene_302,175,full,550,0.8094002532958985,0.8327435923773432,0.6008549398292129,0.698044940546798,0.9301336468989725,0.7654942933640927,0.8010030033950758,0.5361513329346133,0.698044940546798,31764060,84934621,6379806,21100713
v3_before_hpo,Scene_302,175,trimmed,511,0.7948535239859803,0.8327436578723031,0.6008549398292129,0.6980449635570848,0.9213252041590755,0.7610900719941442,0.7797689804569944,0.5361513600840017,0.6980449635570849,31764060,74711008,6379803,21100713
v3_before_hpo,Scene_303,200,full,550,0.7793383511629972,0.8763314082807436,0.6077221216969142,0.7177180229584252,0.9264723409702017,0.767097231333558,0.7336714905500278,0.5597193408382086,0.7177180229584252,40445497,71918883,5707701,26107119
v3_before_hpo,Scene_303,200,trimmed,490,0.7523507254464286,0.8764098714370514,0.6077221216969142,0.7177443367704129,0.9078552754514754,0.7577886985741948,0.6827868155102993,0.5597513486215747,0.717744336770413,40445497,56194375,5703569,26107119
v3_before_hpo,pooled,,full,1650,0.8032351823286576,0.8288454579131688,0.6161256320978544,0.70682788769745,0.9203593597553702,0.7682424959266123,0.7929678244969677,0.5465845427480738,0.70682788769745,102596451,244832967,21185914,63922268
v3_before_hpo,pooled,,trimmed,1492,0.78240893161968,0.8288736757749758,0.6161256320978544,0.7068381481343564,0.9056915056357782,0.7609085688668162,0.7608958579172104,0.5465968139367872,0.7068381481343564,102596451,203418429,21181700,63922268
v3b,Scene_301,150,full,550,0.8537614718350497,0.7442657380238717,0.8415032229450846,0.789903236461381,0.8597090665462684,0.8506061447456765,0.9178940873937826,0.6527603909554397,0.789903236461381,39635921,83458725,13619145,7465409
v3b,Scene_301,150,trimmed,491,0.8361890291730644,0.7442657519993638,0.8415032229450846,0.7899032443323617,0.8331219861584489,0.8373126045517667,0.9010649007981816,0.6527604017056916,0.7899032443323617,39635921,67992230,13619144,7465409
v3b,Scene_302,175,full,550,0.8496284692937678,0.8070943287329277,0.7751620346501819,0.790805961023342,0.8927394134554445,0.8339507240528132,0.872748982838318,0.6539942602533846,0.7908059610233419,40978765,81519988,9794439,11886008
v3b,Scene_302,175,trimmed,511,0.8381519728210808,0.8070943287329277,0.7751620346501819,0.790805961023342,0.8792164133122309,0.8271892239812064,0.8571090656458735,0.6539942602533846,0.7908059610233419,40978765,71296372,9794439,11886008
v3b,Scene_303,200,full,550,0.825595834905451,0.7992951272238895,0.8307835111996199,0.8147351871588491,0.8211482164409039,0.8259658638202618,0.849852137993802,0.6873866315206639,0.814735187158849,55290816,63742931,13883653,11261800
v3b,Scene_303,200,trimmed,490,0.8042771864910515,0.7993499930410302,0.8307835111996199,0.8147636891928851,0.7757776090268846,0.8032805601132522,0.8100263054644014,0.6874272090415896,0.814763689192885,55290816,48019039,13878905,11261800
v3b,pooled,,full,1650,0.8429952586780894,0.7846613903721233,0.8161575035897316,0.8000996039526005,0.8597947752437918,0.8379761394167617,0.8819548714663549,0.666805016973254,0.8000996039526005,135905502,228721644,37297237,30613217
v3b,pooled,,trimmed,1492,0.8263808933084197,0.7846829053847565,0.8161575035897316,0.8001107887807779,0.8339605227920417,0.8250590131908866,0.8595214001956618,0.6668205541808111,0.8001107887807779,135905502,187307641,37292488,30613217

